Towards Better Agents for Multi-Turn User Interaction: The Next User Turn Is More Than Context

User-facing tool agents must coordinate dialogue and tool use as user goals unfold over multiple turns. Yet interactive reinforcement learning typically reduces each rollout to a terminal reward, assigning the same credit to effective elicitation, errors, and later repair. The next user turn is more than context: it also provides noisy, temporally local evidence about the preceding user-to-user segment. We introduce \textbf{F}eedback-\textbf{A}ware \textbf{C}redit \textbf{A}ssignment (\textsc{FACA}), which aligns each reaction with that segment, derives a locally normalized reaction advantage, and adds it to verified terminal outcome advantage without an extra critic or rollout. Against an outcome-only Interactive GRPO control matched in simulator, visible dialogue, initialization, rollout, and optimization, \textsc{FACA} improves the nine-domain $\tau$-family average across three independently trained runs by 5.91 and 10.22 percentage points at 8B and 14B, respectively. Gains concentrate in Telecom; at 8B, randomizing reaction polarity removes the Telecom gain. The same ordering holds zero-shot on Pare-Bench and Co-Gym. These results demonstrate that next-turn user reactions provide actionable local credit for improving multi-turn user-interacting agents.

==> tmp/page-3-baseline.txt <==
ANT INTERNATIONAL RESEARCH                                                                                                                                                           The Next User Turn Is More Than Context



    (a)                                                                        Multi-turn user-interacting rollout
                                         Traj1       NEXT-USER FEEDBACK
                                                                                +                                                                                          +                                    +
                                                      ⋯                             →          s1,q,0    t1,q,1     o1,q,1       ⋯ t1,q,m     o1,q,m     s1,q,m                ⋯→               ⋯                   →       R1

                                         Traj2
                                                                                                           U2U segment detail in (b)             ↓
            Prompt x                                                                                                                                                       −                                    +
                                                                                                                                                                               ⋯→
                                                                                0

          goal + tools +                              ⋯                             →      s2,q,0        t2,q,1     o2,q,1       ⋯ t2,q,n     o2,q,n     s2,q,n                                 ⋯                   →       R2
          environment
                                         Trajk
                                                                                −                                                                                          +                                    −
                                                      ⋯                             →          sk,q,0    tk,q,1     ok,q,1       ⋯ tk,q,p      ok,q,p    sk,q,p                ⋯→               ⋯                   →       RK
                                                                                                                                                   Advantage computing detail in (c)        ↓                   final task reward
          User Simulator   Agent    Tool call    Tool result   +   −   0   Reaction polarity



    (b)                            Inside one U2U segment                                                                          (c)                   Two-level advantage assignment
                                                                                                                                                                  Trajectory-level outcome advantage
                              agent span 1:      inspect the reservation                                 Ak,q

                    get_reservation(...)             →                 booking found
                                                                                                          user
                                                                                                        invisible
                                                                                                                                            Rk          → A →     o
                                                                                                                                                                      k             Ao k            Ao k    ⋯       Ao k

                              agent span 2:      search morning options                                  Ak,q                       USER FEEDBACK CREDIT
                                                                                                                                                                          Turn-level reaction advantage
                     search_flights(...)             →                 UA123 available
                                                                                                          user
                                                                                                        invisible

                       agent delivery:     UA123 is available. Shall I book it?                          Ak,q                               fk,q        → A   p
                                                                                                                                                                  k,q      →        Apk,1           Apk,q   ⋯       Apk,Q


      USER FEEDBACK SIGNAL
                                   private ReAct (agent-invisible)                                                                                                             Total U2U advantage
                      goal · progress · withheld →
                                                 strategy z = confirm           → f = +1                 + fk,q = +1

                    visible utterance uk,q+1:     Yes, that works, please book it.                                                                         one value for every trainable token in U2U q


Figure 2: FACA overview. (a) For each prompt, we sample 𝐾 multi-turn user-interacting rollouts and obtain a verified final task reward.
(b) A U2U segment may contain multiple agent and tool spans; the next user call jointly produces a visible utterance and private reaction
strategy, which is aligned with the complete preceding segment. (c) Terminal rewards yield trajectory-level outcome advantages, while
aligned reactions yield turn-level process advantages. Their additive combination supplies the final advantage for agent optimization.


3         Feedback-Aware Credit Assignment                                                                                         ioral strategy 𝑧 𝑘,𝑞+1 in the same call. Only the utterance is
3.1         Interactive Rollout and Outcome Credit                                                                                 appended to the agent context. Interactive GRPO discards
                                                                                                                                   𝑧 𝑘,𝑞+1 ; Faca reads it after rollout construction and aligns it
For prompt 𝑥, an agent policy 𝜋 𝜃 interacts with a tool                                                                            to the immediately preceding agent segment 𝑎 𝑘,𝑞 . Temporal
environment and a frozen user policy 𝜋𝑢 . Group-relative                                                                           adjacency is an inductive bias rather than a claim that every
optimization [Shao et al., 2024b] samples 𝐾 rollouts,                                                                              reaction is caused only by that segment. We map the strategy
                    𝜏𝑘 = (𝑥, 𝑎 𝑘,1 , 𝑢 𝑘,2 , . . . , 𝑎 𝑘,𝑇𝑘 , 𝑢 𝑘,𝑇𝑘 +1 ),                                        (1)              to ternary evidence:
where 𝑎 𝑘,𝑞 is the complete U2U segment between adjacent                                                                                                          𝑧 𝑘,𝑞+1 → 𝑓 𝑘,𝑞 ∈ {−1, 0, +1}.                                 (3)
user messages and may contain multiple language and tool
spans. The environment returns verified terminal reward                                                                            Confirming, closing, or revealing specifically requested
𝑅 𝑘 ∈ {0, 1} from the final database or world state. Our                                                                           information is treated as progress-consistent; asking for
matched outcome-only Interactive GRPO control computes:                                                                            clarification, challenging a solution, or changing the stated
                                                 𝑅 𝑘 − 𝜇 𝑅 (𝑥)                                                                     goal is friction-consistent; vague or invalid output is neutral.
                                    𝐴o𝑘 =                      ,                                                  (2)              These labels describe interaction movement rather than user
                                                 𝜎𝑅 (𝑥) + 𝜖
                                                                                                                                   sentiment or action correctness. Table 1 gives the complete
and broadcasts 𝐴o𝑘 to every trainable agent token in trajectory                                                                    mapping, Appendix B details extraction and fallback behav-
𝑘. It shares the user policy, simulator prompt, agent-visible                                                                      ior, and Appendix C gives the shared simulator prompt. An
dialogue, rollout, and optimization with Faca. This terminal                                                                       utterance-only extractor could remove reliance on private
signal accommodates diverse successful trajectories but is                                                                         reaction metadata and extend Faca beyond the instrumented
temporally flat: useful elicitation, errors, and later repair                                                                      setting toward deployment in less controlled environments.
receive the same advantage. Moreover, a group with constant
terminal rewards has 𝐴o𝑘 = 0. Faca retains this verified                                                                           3.3       Two-Level Additive Advantage
outcome branch and adds reaction-grounded credit at the                                                                            The outcome branch reuses 𝐴o𝑘 from Equation 2. For prompt
U2U level.                                                                                                                         𝑥 and U2U index 𝑞, let I (𝑥, 𝑞) contain rollouts that reach 𝑞
                                                                                                                                   and have a valid next-user reaction. We construct the aligned
3.2         User Reaction as Local Evidence
                                                                                                                                   reaction group:
For both Interactive GRPO and Faca rollouts, the frozen
simulator emits a visible utterance 𝑢 𝑘,𝑞+1 and private behav-                                                                                               B 𝑝 (𝑥, 𝑞) = { 𝑓𝑖,𝑞 | 𝑖 ∈ I (𝑥, 𝑞)},                                (4)

                                                                                                                             3


==> tmp/page-4-baseline.txt <==
ANT INTERNATIONAL RESEARCH                                                                          The Next User Turn Is More Than Context



Strategy event           Interpretation                         𝒇        the training signal and is not potential-based policy-invariant
                                                                         shaping [Ng et al., 1999]. The pre-normalization reward
confirm                  progress                             +1         scale cancels under z-normalization; the effective process-
close                    completion                           +1         strength parameter is 𝜆. Because 𝐴p is derived from a
reveal-piece             requested state elicited             +1         simulator reaction rather than the verified terminal state,
be-vague                 ambiguous                             0         𝜆 also limits proxy dominance. We cap its positive value
invalid                  malformed                             0         at 0.5 so that reaction credit remains optimization-relevant
ask-clarification        local interaction friction           −1         while 𝐴o stays dominant in aggregate, reducing, but not
challenge-solution       proposal challenged                  −1         eliminating, reward-hacking risk from simulator bias or
change-mind              goal friction; possibly exogenous    −1         misclassified feedback.
Table 1: User-strategy mapping used by Faca. Polarity represents
coarse evidence of interaction progress or friction, not sentiment
or verified task correctness.                                            4     Experiments
                                                                         4.1   Datasets
                                                                         𝜏 -bench family. Our main evaluation suite contains nine
and normalize within that local comparison set:                          domains: Airline and Retail from 𝜏-bench; Airline, Retail,
                                                                         and Telecom from 𝜏 2 -bench; and Airline, Retail, Telecom,
                     p       𝑓 𝑘,𝑞 − 𝜇 𝑓 (𝑥, 𝑞)
                   𝐴 𝑘,𝑞 =                      .             (5)        and Bank from 𝜏 3 -bench [Yao et al., 2025, Barres et al., 2025,
                               𝜎 𝑓 (𝑥, 𝑞) + 𝜖                            Shi et al., 2026]. These benchmarks require agents to resolve
The U2U estimator uses only the immediate next reaction                  multi-turn user requests through tool use and communication.
and does not propagate later reactions backward. Singleton               Telecom is a mixed-control setting in which users execute
or constant anchors receive zero. Every trainable token in               device-side actions, while 𝜏 3 Bank additionally requires
𝑎 𝑘,𝑞 receives:                                                          grounding in an unstructured policy collection. Crucially,
                                    p
                   𝐴 𝑘,𝑞 = 𝐴o𝑘 + 𝜆𝐴 𝑘,𝑞 .               (6)              the subsequent RL stage uses only the Airline and Retail
                                                                         training splits from 𝜏-bench; neither Telecom nor Bank
The two terms are complementary: 𝐴o𝑘 preserves the ter-                  appears in RL training. Results on these two domains
                              p
minal objective, whereas 𝐴 𝑘,𝑞 distinguishes local progress              therefore measure transfer beyond the RL training domains.
from friction. Disabling the reaction branch reduces Equa-
                                                                         Pare-Bench.       Pare-Bench contains 143 proactive mobile
tion 6 to the strict outcome-only Interactive GRPO control.
                                                                         scenarios that require observing user and environment events,
In an outcome-homogeneous group, reaction labels can still
                                                                         inferring latent goals, proposing an intervention, and execut-
differ across rollouts; this is a mechanical property rather
                                                                         ing across stateful apps under evolving conditions after user
than an independent performance claim.
                                                                         acceptance [Nathani et al., 2026]. It tests whether policies
3.4   Optimization and Anchoring                                         trained on reactive customer-service interactions transfer to
                                                                         a proactive user-agent protocol.
For assistant tokens, we first clip the GRPO importance ratio
[Schulman et al., 2017]:                                                 Co-Gym.     Co-Gym evaluates bidirectional collaboration
                                                                        under dual control and non-turn-taking coordination in
               e𝑘,𝑡 = clip 𝜌 𝑘,𝑡 , 1 − 𝜀, 1 + 𝜀 .
               𝜌                                          (7)            shared workspaces [Shao et al., 2024a]. Its simulated
                                                                         condition contains 102 Travel Planning, 100 Related Work
Substituting the U2U-level advantage 𝐴 𝑘,𝑞 then gives the
                                                                         Writing, and 110 Tabular Analysis tasks, where the agent
actor objective:
                                                                         and user can act asynchronously in the same environment.
                                                           
       L (𝜃) = −E 𝑘,𝑡 min 𝜌 𝑘,𝑡 𝐴 𝑘,𝑞 (𝑡 ) , 𝜌
                                             e𝑘,𝑡 𝐴 𝑘,𝑞 (𝑡 ) . (8)
                                                                         4.2   Experimental Settings
Generated language and tool-call tokens are trainable; user              We experiment with Qwen3-8B and Qwen3-14B, initialized
and raw tool-result tokens are masked. Because reaction                  by SFT on the public MUA-RL release [Zhao et al., 2025a].
metadata is produced in the existing user call, the estimator            From the same SFT checkpoint, we train Interactive GRPO
needs no learned critic, separate evaluator, or additional               and Faca as alternative RL continuations, with three inde-
rollout.                                                                 pendent training seeds per method and scale. All headline
   We use ordinal U2U index 𝑞 as the default anchor because              RL results use the step-120 checkpoints.
exact dialogue states rarely repeat. This approximation can                 The comparison isolates credit assignment. Within each
compare different semantic phases after trajectories diverge,            scale, the two RL arms share the frozen DeepSeek-V4-
especially at late singleton turns. One-U2U-shifted reactions            Flash simulator and prompt, agent-visible utterances, SFT
test temporal adjacency, while random polarity tests whether             initialization, training data, rollout construction, optimizer,
reaction semantics matter. Equation 6 intentionally changes              and horizon. Interactive GRPO uses only terminal outcome

                                                                     4


==> tmp/page-7-baseline.txt <==
ANT INTERNATIONAL RESEARCH                                                                                                 The Next User Turn Is More Than Context


                           Qwen3-8B              Qwen3-14B                                                         Positive           Neutral
Domain      Metric                                                                                                 Negative           Nonzero
                       I-GRPO       FACA      I-GRPO       FACA                             100            10.4                9.0              7.5            95
                                                                                                                                                10.0




                                                                         U2U segments (%)
              DR         83.3        82.4       79.4        77.5                                                              13.4
                                                                                             80            19.7                                                90
                                                                                                                                                                    (%)
Travel
              TP         70.4        69.1       67.0        67.2
              DR         76.0        87.0       90.0        94.0                             60                                                                85
Related


                                                                                                                                                                    Nonzero
              TP         52.9        54.3       43.3        47.6
                                                                                             40                               77.6              82.5           80
                                                                                                           70.0
              DR         67.3        73.6       83.6        88.2
Tabular
              TP         23.4        27.6       23.9        31.6                             20                                                                75
              DR         75.3        80.8       84.3        86.5
Overall                                                                                          0                                                             70
              CS         37.6        40.9       36.9        40.6                                           1–40             41–80           81–120
Table 3: Matched zero-shot Co-Gym results on a 0–100 scale.                                                          Training steps
Faca leads 13 of 16 scale–metric cells. I-GRPO denotes Interactive
GRPO; bold marks the better matched method within each scale             Figure 4: Matched 8B Faca replication under identical train-
and metric.                                                              ing conditions: per-U2U reaction polarity and nonzero process-
                                                                         advantage coverage across 120 steps.


6.2   Training-Signal Dynamics                                                                                    All-correct           All-wrong
                                                                                                                  First 20 steps        Last 20 steps
Per-U2U telemetry separates favorable reactions from effec-                                          5.0                       19.7
tive differential credit. A matched 8B replication records
all 154,219 U2U segments with exact agreement between                                8B                                                     27.2        34.4
telemetry and tensor counts. From the first to the last 40 steps,
positive reactions rise from 69.95% to 82.51%, driven in
part by more confirm and less be_vague. Over the same                                                5.6            13.8

period, nonzero normalized process-advantage coverage                        14B                                        15.9             25.3
decreases from 86.16% to 82.50%. Figure 4 shows segment-
weighted phase averages; its dashed coverage series uses
                                                                                             0                10                 20                30                  40
the truncated 70–95% right axis. Favorable reactions are
                                                                                                                  Outcome-group rate (%)
therefore not copied one-for-one into reaction credit: anchor-
relative normalization retains only differences within the               Figure 5: Change in outcome-homogeneous group rates from the
local comparison set. The opposing trends also distinguish               first to the last 20 training steps. Colors distinguish all-correct and
signal prevalence from signal discrimination: feedback can               all-wrong groups; hollow markers denote steps 1–20 and filled
become more favorable even as local rollout groups provide               markers steps 101–120.
fewer nonzero reaction contrasts.
   Terminal credit is also silent for a substantial share of
prompt groups. The step-120 logs contain 1,920 group-                    updates or causal performance gains.
steps at each scale, of which 39.27% at 8B and 31.04%                       These dynamics support auxiliary reaction credit along-
at 14B are all-correct or all-wrong and consequently have                side verified outcomes. In homogeneous groups, terminal
zero group-normalized outcome advantage. Across training,                normalization provides no differential signal; combining it
all-correct groups become more frequent while all-wrong                  with reaction credit introduces contrasts while preserving
groups decline (Figure 5). These groups identify where                   task completion as the governing objective. Its bounded
reaction credit can supply differential signal; their prevalence         contribution throughout training confirms that the process
alone does not establish that this signal caused the final               branch remains active without displacing primary outcome
performance gain.                                                        supervision.
   At the logged advantage scale, the process branch remains
auxiliary. With 𝜆 = 0.5, it accounts for 36.00% and 33.79%               6.3                 Trajectory-Level Evidence from Telecom
of a pre-optimization L1 advantage-magnitude proxy at 8B                 We pair the final 14B s1 checkpoints task by task in their
and 14B, and its weighted magnitude exceeds the outcome                  single run-level evaluation. On 𝜏 2 Telecom, Faca succeeds
component in only 6/120 and 1/120 steps. Appendix E                      on 96/114 tasks versus 30/114 for Interactive GRPO; the
reports the phasewise curve (Figure 6), segment coverage,                paired cells are 23 both-success, 73 FACA-only, 7 outcome-
and the limits of this proxy. These diagnostics show that                only, and 11 both-fail. On 𝜏 3 , the corresponding totals are
the branch is active without dominating terminal credit, but             95/114 versus 58/114, with cells 47, 48, 11, and 8. The
they are descriptive rather than a decomposition of optimizer            split is not uniform: Faca trails 20/29 versus 24/29 on 𝜏 3

                                                                     7


==> tmp/page-8-baseline.txt <==
ANT INTERNATIONAL RESEARCH                                                                       The Next User Turn Is More Than Context


Service while leading on Mobile and MMS. Appendix F                     recovery from observable utterances or real users remain
reports issue-family counts, paired tests, and the complete             open. Evidence covers Qwen3 8B/14B agents, nine 𝜏-family
representative trace.                                                   domains, and zero-shot Pare-Bench/Co-Gym evaluation.
   A matched Hard mobile-data trace illustrates one recovery            Results establish aggregate gains over outcome-only training
pattern, not a general length or multi-turn advantage. Faca             across scales and both transfer benchmarks, strongest in
reaches verified success in 48 stored events versus 54 for              feedback-rich Telecom tasks. Validation across simulator
Interactive GRPO. For context, the two traces contain 18                families, architectures, and real users, as well as diverse
versus 21 assistant messages and 15 versus 17 tool calls,               deployment conditions, remains future work.
a modest rather than large difference in interaction count.
Both attempt user-only tools from the agent side. In this               References
trajectory, Faca recovers from two rejected calls and returns
                                                                        Victor Barres, Honghua Dong, Soham Ray, Xujie Si, and
device control to the user, who completes four required state
                                                                          Karthik Narasimhan. 𝜏 2 -Bench: Evaluating Conversa-
changes and a 275 Mbps test. Interactive GRPO accumulates
                                                                          tional Agents in a Dual-Control Environment. arXiv
five such rejections; its final agent-side speed-test attempt
                                                                          preprint arXiv:2506.07982, 2025. URL https://arxiv.org/
reaches the error limit before terminal verification.
                                                                          abs/2506.07982.
   Across FACA-only wins, error-budget exhaustion ac-
counts for 68/73 outcome-only failures on 𝜏 2 and 28/48                 Sanjiban Choudhury. Process Reward Models for LLM
on 𝜏 3 ; the rest stop without task closure. This supports a              Agents: Practical Framework and Directions. arXiv
descriptive account in which policies can differ in recovering            preprint arXiv:2502.10325, 2025. URL https://arxiv.org/
from tool-authority errors and completing terminal valida-                abs/2502.10325.
tion, but it does not identify reaction credit as the sole cause:
both policies make authority errors, the failure depends                DeepSeek-AI et al. DeepSeek-V4: Towards Highly Effi-
partly on a fixed error budget, the trace is one task, and the            cient Million-Token Context Intelligence. arXiv preprint
current checkpoint still loses paired cases and the 𝜏 3 Service           arXiv:2606.19348, 2026. doi: 10.48550/arXiv.2606.
slice. Taken together, the domain pattern, telemetry, and                19348. URL https://arxiv.org/abs/2606.19348.
final-checkpoint trajectory evidence support a conditional
                                                                        Lang Feng, Zhenghai Xue, Tingcong Liu, and Bo An. Group-
mechanism claim rather than universal improvement.
                                                                          in-Group Policy Optimization for LLM Agent Training.
                                                                          In Advances in Neural Information Processing Systems,
7   Conclusion                                                            2025. URL https://arxiv.org/abs/2505.10978.
The next user turn provides noisy evidence about the pre-               Yiran Guo, Lijie Xu, Jie Liu, Dan Ye, and Shuang
ceding U2U segment. Faca converts this reaction into                      Qiu.    Segment Policy Optimization:          Effective
locally normalized process credit and combines it with veri-              Segment-Level Credit Assignment in RL for Large
fied terminal credit, without changing the frozen simulator,              Language Models.        In Advances in Neural In-
exposing labels to the agent, training a critic, or adding                formation Processing Systems, volume 38, 2025.
rollouts. Under a strict outcome-only Interactive GRPO                    URL https://papers.nips.cc/paper_files/paper/2025/hash/
control, Faca improves the nine-domain 𝜏-family average at                a6536243037d1e32c20de85137d478da-Abstract-Conference.
both 8B and 14B and retains this ordering on two zero-shot                html.
interaction protocols. Gains concentrate in feedback-rich
Telecom, while domain regressions and temporal controls                 Eric Han, Jun Chen, Karthik Abinav Sankararaman, Xi-
show that the benefit depends on informative, aligned re-                 aoliang Peng, Tengyu Xu, Eryk Helenowski, Kaiyan
actions. Faca therefore demonstrates that implicit user                   Peng, Mrinal Kumar, Sinong Wang, Han Fang, and Arya
feedback can provide actionable local credit for multi-turn               Talebzadeh. Reinforcement Learning from User Feed-
user-interacting agents while verified task completion re-                back. arXiv preprint arXiv:2505.14946, 2025. URL
mains the governing objective. More broadly, these results                https://arxiv.org/abs/2505.14946.
suggest that implicit user reactions can provide practical su-
pervision for improving long-horizon learning in interactive            Thai Hoang, Kung-Hsiang Huang, Shirley Kokane, Jian-
agents.                                                                   guo Zhang, Zuxin Liu, Ming Zhu, Jake Grigsby, Tian
                                                                          Lan, Michael S. Ryoo, Chien-Sheng Wu, Shelby Hei-
                                                                          necke, Huan Wang, Silvio Savarese, Caiming Xiong,
Limitations                                                               and Juan Carlos Niebles. LAM SIMULATOR: Ad-
Faca is evaluated with a frozen DeepSeek-V4-Flash user                    vancing Data Generation for Large Action Model Train-
simulator that emits private strategy metadata alongside                  ing via Online Exploration and Trajectory Feedback.
each utterance. We treat this metadata as heuristic evidence              arXiv preprint arXiv:2506.02298, 2025. URL https:
for the preceding U2U; event-level causal attribution and                 //arxiv.org/abs/2506.02298.

                                                                    8

